Universality of active wetting transitions

Four on-lattice and six off-lattice models for active matter are studied numerically, showing that in contact with a wall, they display universal wetting transitions between three distinctive phases. The particles, which interact via exclusion volume only, move persistently and, depending on the model, change their direction either via tumble processes or rotational diffusion. When increasing the turning rate $\nu_T$, the systems transit from total wetting, to partial wetting and dewetted phases. In the first phase, a wetting film covers the wall, with increasing heights while decreasing $\nu_T$. The second phase is characterized by wetting droplets on the walls. And, finally, the walls dries with few particles in contact with it. These phases present two continuous non-equilibrium transitions. For the first transition, from partial to total wetting, the fraction of dry sites vanishes continuously when decreasing $\nu_T$, with a power law of exponent 1. And, for the second transition, an order parameter proportional to the excess mass in droplets decreases continuously with a power law of exponent 3 when approaching a critical value of $\nu_T$. The critical exponents are the same for all the models studied.

==> ReportReferee.txt <==
Serena Bradde
Associate Editor 
Physical Review E

Dear Editor,

We have carefully read the comments made by the two referees about the manuscript "Universality of active wetting transitions" that we submitted to Phys. Rev. E. We appreciate their positive comments and take note of their criticisms. Consistently, we have introduced substantial modifications in the text, clarifying some explanations and introducing additional models (9 and 10). The models are better motivated now, which will have a positive impact in the interest and readability of the manuscript. We believe that we have answered the questions of the referees, producing a manuscript of better quality that fulfills the high standards of Phys. Rev. E.

Below, we answer each of the questions and comments made by the referees.

Sincerely yours,
Nestor Sepulveda


----------------------------------------------------------------------
Report of the First Referee -- ER11749/Sepulveda
----------------------------------------------------------------------

The authors study the wetting behavior of different models of active
particles, finding that (almost) all the models display universal
features.

The paper is scientifically well done, focused and addresses an
interesting problem. There are however a series of issues with the
presentation which, in my opinion, require major revisions of the
manuscript:

1. The introduction is well done, although I believe the wording in
the first paragraph should be improved. Also, I believe there is a
typo in the abstract.

A: Thanks, we have rewritten part of the introduction and corrected the indicated and other typos.


2. The description of the different models is quite thorough but I
find the choice of naming s_k in both on- and off-lattice simulations
misleading as they are different quantities (displacements and angles,
respectively). 

A: We have improved the description of the models and we have also explained in more detail their motivation.
In what respect the director, in both cases s_k is a unitary vector that indicates the direction of self-propulsion. We have added in the text: "Both on- and off-lattice cases, $\mathbf{s}_k$ corresponds to a unitary vector and has an analogous meaning."


If I am not mistaken, there is no justification/comment for the choice of the different models, which I believe should be
added. 

A: The Introduction and Sections II and III have been completely reformulated to justify and motivate the election of the different models.


In addition, the modelization of the particle wall-interaction
in the off-lattice (Brownian Dynamics) simulations has not been
described (it cannot be strictly speaking a hard wall). How do the
authors model the wall? Bounce-back? A LJ wall?

A: To study in more detail the universality of the transition and to test whether the periodicity can be obtained imposing a non-slip boundary condition, we have implemented three wall models. We have rewritten the part describing the wall models, including a their justification and the way they are implemented. 


3. Fig.2 is VERY hard to read, it should be split , at least in two.

A: We have split Fig. 2 in two figures one for the Model 2 case and another for the Model 8. Also, we also added two other figures for Model 9 and Model 10. This allows a better visual identification of the particles participating in the wetting process and a better comprehension of the behavior of the models under consideration. 


4. In general, I find the presentation of the data rather confusing,
in part because some of the data described in the text ( (4a) for example
Delta(i)) are not showed in the figures, in part because the actual
discussion of the results is quite condensed. A more detailed
exposition, (4b) starting from the identification of the particles
participating in the wetting process, (4c) a visual identification of the
droplets, (4d) all the way to the discussion of the different phases and
the transitions (in particular regarding the quantity C(i) ) would
certainly help. 

A: In general, Section IV has been reformulated in the sake of clarity.

(4a): We eliminated $\Delta(i)$ from the text and used $M(i)$ instead, which is more relevant. 
(4b): We describe now in detail which particles are said to wet the wall and are therefore analyzed.
(4c): Please, see answer to question 3.
(4d): We describe now in detail the meaning of the order parameters and the way they are computed. Also, we describe in much more detail the meaning of the correlation function and the information that can be extracted from it.


Further, the use of two different variables for the
on- and off-lattice quantities "i" and "y" is in my opinion not
necessary, and a common naming would make the presentation a bit more
accessible.

A: "i" corresponds to the identification of the bin or lattice node in the y-direction, for in- and off-lattice respectively. While, for the off-lattice case, "y" corresponds to a distance in the y-direction, $y$ and $i$ are related by $y=2.5\sigma i$. We have explained this in the text.


5. I didn't understand the comment on the droplet size and their
contact angle (page 4, right column). Can the author clarify? 

A: We add in the text: "Note that, contrary to equilibrium wetting transitions, for all the studied models, droplets are thin with at most three particles in thickness." to clarify this point. Also, in the conclusions we say now:
"... in equilibrium droplets are macroscopic objects and it is possible to determine a contact angle, which acts as an order parameter, while for the models reported in this article, droplets are made of only few particles and other order parameters should be considered."


Relate to the previous comment, how do they identify the droplets in the droplet phase? 

A: Droplets are identified by the existence of minima in C. We have added an extended explanation in the text, after Eq. (6). 


What's their average size? 

A: Droplets are up to three particles in thickness. 


How different is this scenario with respect to a reference equilibrium case? All these
quantities are mentioned but not discussed.

A: Wetting here is very different from equilibrium. First, it emerges due to the activity and not because of an attraction to the wall and, second, droplets here are very thin, of only a few particles in thickness. We added a paragraph in the conclusions.


6. The authors mention a "critical point" (page 5, left column fourth
line). Which critical point are they referring to?

A: Thanks, it was confusing indeed. Now it says "...$\langle Z\rangle$ is an order parameter that vanishes when total wetting is achieved at a critical point $\nu_{TA}$ and presents a continuous transition..."


7. When discussing C(i), the authors mention a possible "periodic"
organization of the droplets at intermediate Nu_T (I believe not at
low Nu_T, as reported). 

A: Thanks for pointing out this. We replaced "at intermediate $\hat\nu_T$" for "Increasing the values of $\hat\nu_T$"


Is this an artifact of the on-lattice models?
If not, what is the rationale behind this periodic organization?

A: Indeed, we do not know the origin of the periodicity nor why it is absent in the off-lattice models. We introduced Model 10, with a sticky wall to investigate this further. We prefer to be completely honest in the presentation, without adventuring hypothesis that are not verified. It is indeed an interesting point and we add a detailed discussion in Section V.


8. Can the authors clarify the meaning of the parameter "I" better? 
Is it a common parameter in wetting/drying processes?

A: Thanks, the presentation of I was indeed obscure. Now we give more information on its meaning (the excess mass in droplets). We justify also its election. The order parameter I is not standard in the description of the partial wetting to dewetting transition in  equilibrium, but it is more pertinent for the thin emergent droplets because it does not rely on measuring a contact angle and it can be equally studied for both on- and off-lattice models. We have added all these explanations in the text.


9. Conclusions should be revised as well. Additional comments should
be added on the reason some models do not show any transition.

A:  We have improved the discussion in Section V.


Further, all the work done refer to "no-slip" conditions: can the
authors comment on the possible scenarios that may arise when
attraction between particles and wall is present?

A: We included results for a non-slip condition on the wall (Model 10), and we observe the same critical behavior for the order parameters as for the other models. In this work we did not consider attraction between particles to maintain models as simple as possible and also to differentiate completely with the equilibrium cases, where clustering and wetting appear due to attraction. In this way, we study purely the effects of activity.


As last comment, I find there are quite many similarities in the text
and in the analysis with the PRL published by the authors and cited
here. I do recognize the amount of work dedicated to this manuscript
and I will not label this work as "incremental" but I believe they
should make an effort to diversify the analysis and the presentation.

A: We believed that there is a substantial difference with the PRL paper in that we show here that the same transitions take place for off-lattice models. Also, we are able to define order parameters that are appropriate for all models of self-propelled active particles and we show that the critical exponents are the same for all models.



----------------------------------------------------------------------
Report of the Second Referee -- ER11749/Sepulveda
----------------------------------------------------------------------

In this manuscript, the authors demonstrate the universality of
wetting transitions in confined suspensions of active particles. These
transitions were predicted before in a previous work of theirs
(Sepulveda & Soto, PRL 119, 078001, 2017), but this paper extends the
results on lattice models to continuous models, and describes their
connection. I think this leads to valuable new insights, and therefore
recommend publication in PRE after a few points have been clarified:

1. In all the presented variations of the active wetting model, no
torques are applied on the active particles, neither by the surfaces
nor by other particles. However, applied torques are common in nature,
either by steric reorientations or hydrodynamics interactions. Could
the authors comment on this, and whether the same critical exponents
would be expected?

A: In this work we are interesting in simply models that describe the essential features of active particle systems. Therefore, we consider the most fundamental ingredients. The advantage of the models under consideration is that wetting is uniquely a result of activity and therefore the transitions are different from the equilibrium counterpart. Torques or hydrodynamic interaction will be considered in a future work. 


2. Is particle overlap strictly necessary for the transitions to
occur? The discrete models show no transitions with limited particle
overlap, i.e. small $n_{max}$ values, but the continuous models all
feature the transitions. Overlap is naturally also suppressed by
thermal fluctuations and lubrication films, so I wonder what happens
for slightly stricter overlap exclusion, say $\hat{V}_0 = 0.5$ for WCA
potentials.

A: We ran additional simulations for Model 5 and Model 9 with $\hat{V}_0 = 0.0002$, where overlap is not possible. We observe no transition for the order parameter $\langle Z \rangle$. Hence, this shows that a small degree of overlap is needed to observe this transition. We added a short comment on this before Eq. (6).

 
3. The definition of the ‘wetting film columns’ in section 4B is
perhaps not ideal for the off-lattice models, because ‘connected
particles by distances smaller or equal than $\sigma$’ implies overlap
again. Should this not be modified to account for changes in
$\hat{V}_0$?

A: Thanks, we have changed completely the presentation of the order parameter to make it more clear and appropriate for the off-lattice models.


4. The order parameter for the second transition was different in the
first publication (PRL above). Do all the on-lattice models still have
the same critical exponent, 2.0, for the order parameter
$P=Prob(M=n_{max})$?

A: Yes, in our PRL article we showed that all the on-lattice models have the same critical exponent equal to 2 for this order parameter. Unfortunately, this order parameter is not appropriate for the off-lattice models. Hence, the opted to used I instead.


5. Typo in the abstract, line 2, ‘wettings’ should be ‘wetting’
 
A: Thanks, we corrected this and other typos.
